Measurement of the Spin-Orbit Angle of Exoplanet HAT-P-1b

We present new spectroscopic and photometric observations of the HAT-P-1 planetary system. Spectra obtained during three transits exhibit the Rossiter-McLaughlin effect, allowing us to measure the angle between the sky projections of the stellar spin axis and orbit normal, \lambda = 3.7 +/- 2.1 degrees. The small value of \lambda for this and other systems suggests that the dominant planet migration mechanism preserves spin-orbit alignment. Using two new transit light curves, we refine the transit ephemeris and reduce the uncertainty in the orbital period by an order of magnitude. We find a upper limit on the orbital eccentricity of 0.067, with 99% confidence, by combining our new radial-velocity measurements with those obtained previously.

==> RESPONSE.TXT <==
Dear Dr. Rasio:

Thank you for arranging for the review of our paper.  We appreciated
the referee's suggestions and we have prepared a revised version of
the manuscript.  Our specific responses to the referee's report are
given below (prefixed by >).

We also note that due to a miscommunication, we inadvertently left off
a co-author, Marton Hidas.  We have added Marton to the author list of
the revised manuscript.

Thank you for your further consideration of this manuscript.

Best regards,

John Johnson
on behalf of all the authors

**************************************************************
REFEREE'S REPORT

Johnson et al. report results from new radial velocity and
photometric data & analysis of the transits of HAT-P-1b.
The primary conclusion of the article is that the rotation 
axis and orbital angular momentum axis, projected onto the 
sky plane, are nearly aligned.  They also present an
improved ephemeris for the system.  I recommend the paper
for publication after the following changes are made:

1) I initially had a great deal of trouble understanding the 
analysis described in section 3.3.  This section needs to be 
slightly rewritten for clarity, making more explicit what procedure 
was used for fitting the data.  At the beginning of this section
some repetition of the issues described in Winn et al. (2005) 
would be helpful; namely that the RM effect can be decreased by 
the RV pipeline which fits for a Doppler shift in the entire 
line, not a distortion of the line, and thus the "velocity anomaly"
caused by the RM effect needs to be calibrated using simulations,
which are described next.

>    We agree that this was unclear as written. We revised the text
>    along the lines of the referee's suggestions. For convenience here
>    is the relevant new text:
>
>       To calculate the radial velocity during transits, we must
>       calibrate the relationship between the ``anomalous Doppler
>       shift'' that is returned by our code for measuring Doppler
>       shifts, and the physical parameters and configuration of the
>       star and planet. For this purpose we used the technique of
>       \citet{winn05}, in which simulated stellar spectra are created
>       that exhibit the RM effect, and then these spectra are analyzed
>       with the same Doppler-measuring code that is used on actual
>       data. Such simulations are needed because the algorithm for
>       measuring Doppler shifts involves fitting for parameters that
>       are intended to describe the time-variable instrumental profile
>       of the spectrograph, and these parameters may interact with the
>       spectral disortion of the RM effect in ways that are hard to
>       predict.

Since the simulations show that a rather simple analytic form is 
adequate, then the observations can simply be fitted with a 
Keplerian velocity plus velocity of the center of mass plus the 
velocity anomaly, which should be mentioned before equation (1).

>     Agreed and done. The new sentence before Eq. (1) is:
>
>       Thus, for this study, the calculated radial velocity of the
>       star was taken to be the sum of the radial velocity of the
>       Keplerian orbit, and the anomalous velocity $\Delta v =
>       -\epsilon v_p$.

2) There is one additional simulation I would like to see carried out.  
The limb-darkening varies with wavelength within the spectral lines & 
continuum, so I think that the effect of wavelength-dependent limb 
darkening ought to be included in these simulations.  The reason this 
might be important is that the Doppler profile of an individual line
depends on the limb-darkening in that line, so the flux decrement 
may be slightly different in any particular line.  Thus the flux decrement 
measured in the total flux may be slightly different than the flux 
decrement averaged over spectral lines for the RM effect (since lines 
contribute to the RV measurement, while continuum contributes to the 
flux decrement), and it should be checked that these two decrements 
agree (if this has already been done in other papers, feel free to 
reference this).  If it can be demonstrated from a realistic stellar 
atmosphere model that the flux decrement for the RM & total flux are 
the same, then it will be more convincing that the variation of 
limb-darkening with wavelength can be ignored.

>     We checked on the sensitivity of our results to our assumptions
>     about limb darkening by following the referee's suggestion (see
>     #2 below) and also with an additional test (#1):
>
>      1. The simulated spectra that are used to "calibrate" the RM
>         effect depend on the chosen LD law of the star (this enters
>         when the rotational broadening kernel is applied).  We
>         originally assumed a linear LD law with u=0.67.  We repeated
>         the analysis with rather extreme choices u=0.2 and u=0.8 and
>         found no significant difference in the resulting RM
>         calibration formula. In the revised manuscript, this
>         experiment is described in a footnote to the 3rd paragraph of
>         Section 3.3.
>
>      2. We examined the differential (line vs. continuum) limb
>         darkening in a model of the stellar spectral intensity based
>         on an ATLAS model stellar atmosphere of R. Kurucz. The
>         results are reported in the revised Section 3.3.  In short,
>         the model predicts smaller limb darkening in the line cores.
>         For a linear LD law, the change in the LD coefficient between
>         the continuum and cores is ~0.1-0.2.
>
>      Given the results of #2, we decided to allow the LD coefficient
>      to be a free parameter, with a mild a-priori constraint to
>      encourage agreement at the ~0.2 level. While we were at it, we
>      for completeness we also allowed for a variable LD coefficient
>      in the photometric model.
>
>      Surprisingly, the RM data prefer a *larger* LD coefficient even
>      though the model atmosphere would predict a *smaller* LD
>      coefficient.  We do not understand the reason for this - perhaps
>      this is a limitation of the LTE model or perhaps it represents a
>      shortcoming of our "RM calibration" procedure.  Since we found
>      that this issue affects only the results for vsini, and not
>      lambda (the main focus of this paper), we decided that further
>      investigation was beyond the scope of this paper. All of this is
>      explained in detail in the revised Section 4.

3) The MCMC algorithm used for the photometric & RM analysis
doesn't take into account correlated errors within the data.  I
suggest that the authors try the "rosary-bead" method (shifting
the residuals, adding to the best-fit, then refitting, and repeating
multiple times) in order to verify that the MCMC analysis is
exploring all of the allowed chi^2 space and that correlations
in the errors may be ignored.

>      We performed the test that the referee suggested.  For all
>      parameters the rosary-bead method gave similar or smaller errors
>      than the MCMC algorithm, lending support to our assumption of
>      uncorrelated errors.  However the rosary-bead method suffers
>      from greater "noise" because it is only possible to create 287
>      realizations (the number of data points in the composite light
>      curve) as compared to the thousands to millions of effectively
>      independent steps in the Markov chains.  For this reason, in our
>      final results we have stuck with the MCMC analysis, and we have
>      described the rosary-bead method in Section 4 as a check on the
>      analysis.

4) In section 4 the "SME" analysis should be defined - I could
not find this acronym spelled out anywhere in the paper.

>      Done.

5) In Figures 1 & 4 (both panels) I would like to see the residuals
plotted at the bottom of each plot.

>      Done.

6) I would like to see an additional table with ALL of the best-fit
parameters for the model, and possibly additional parameters of
interest that can be derived from the MCMC modeling (including
the velocity offsets for the different data sets).  If there are 
1-sigma discrepancies between the photometric & full fits reported 
in this paper, or if the fitted values agree with those published 
elsewhere, then this should be mentioned.

>      Done - see the new Table 4. There are no discrepancies beyond
>      the vsini discrepancy with Bakos et al., which we traced to an
>      error in their SME analysis (see Sec. 4).

Also I think all of the data in Table 2 should be included on-line.

>      Agreed!

--------------

REMAINING ISSUES:

In the acknowledgements, the NSF AAPF grants of Johnson and Bakos are
both cited but only one grant number is given.

Add to reference list:
Valenti & Fischer 2005
Valenti & Piskunov 1996
Kurucz 1979

